A Linear View on Shape Optimization

Shapes do not define a linear space. This paper explores the linear structure of deformations as a representation of shapes. This transforms shape optimization to a variant of optimal control. The numerical challenges of this point of view are highlighted and a novel linear version of the second shape derivative is proposed leading to particular algorithms of shape Newton type.

==> history_circle_1_9.txt <==
   0 3.165600e-04 1.102449e-07 2.583195e-05 3.015731e-17 2.583195e-05 2.399091e-16
   1 3.113037e-04 1.107874e-07 5.314867e-05 1.268263e-07 2.585230e-05 2.716955e-05
   2 3.061799e-04 1.113271e-07 5.499411e-05 1.354186e-07 2.553017e-05 2.932852e-05
   3 3.010941e-04 1.118449e-07 5.452183e-05 1.340873e-07 2.515683e-05 2.923091e-05
   4 2.960581e-04 1.123387e-07 5.379259e-05 1.319075e-07 2.476813e-05 2.889254e-05
   5 2.911053e-04 1.128083e-07 5.300851e-05 1.301246e-07 2.436935e-05 2.850904e-05
   6 2.862145e-04 1.132535e-07 5.219265e-05 1.280696e-07 2.396399e-05 2.810060e-05
   7 2.813928e-04 1.136745e-07 5.135315e-05 1.261597e-07 2.355117e-05 2.767582e-05
   8 2.766222e-04 1.140714e-07 5.048961e-05 1.240786e-07 2.313152e-05 2.723402e-05
   9 2.719216e-04 1.144443e-07 4.960469e-05 1.219780e-07 2.270432e-05 2.677839e-05
  10 2.672741e-04 1.147935e-07 4.870032e-05 1.202878e-07 2.227126e-05 2.630878e-05
  11 2.627124e-04 1.151193e-07 4.777865e-05 1.181881e-07 2.183343e-05 2.582703e-05
  12 2.581933e-04 1.154219e-07 4.684384e-05 1.163777e-07 2.139187e-05 2.533559e-05
  13 2.536953e-04 1.157019e-07 4.589670e-05 1.152546e-07 2.094571e-05 2.483573e-05
  14 2.492854e-04 1.159596e-07 4.493356e-05 1.133483e-07 2.049479e-05 2.432542e-05
  15 2.449462e-04 1.161954e-07 4.396356e-05 1.114951e-07 2.004244e-05 2.380962e-05
  16 2.407028e-04 1.164099e-07 4.298775e-05 1.093342e-07 1.958883e-05 2.328958e-05
  17 2.365610e-04 1.166034e-07 4.200996e-05 1.071096e-07 1.913572e-05 2.276712e-05
  18 2.325012e-04 1.167767e-07 4.103366e-05 1.051388e-07 1.868431e-05 2.224421e-05
  19 2.284877e-04 1.169301e-07 4.006011e-05 1.035634e-07 1.823470e-05 2.172185e-05
  20 2.245504e-04 1.170644e-07 3.908732e-05 1.016182e-07 1.778583e-05 2.119987e-05
  21 2.207035e-04 1.171801e-07 3.811590e-05 9.963192e-08 1.733869e-05 2.067758e-05
  22 1.526829e-04 1.148015e-07 1.205552e-04 1.417658e-06 1.023769e-05 1.088999e-04
  23 1.112974e-04 1.098620e-07 8.682067e-06 1.746322e-07 4.323387e-06 4.184049e-06
  24 8.696238e-05 1.057463e-07 3.431241e-06 8.270884e-08 2.698645e-06 6.498877e-07
  25 7.363516e-05 1.028509e-07 2.112046e-06 4.402295e-08 1.743236e-06 3.247870e-07
  26 6.653737e-05 1.009790e-07 1.289243e-06 2.680946e-08 1.121172e-06 1.412622e-07
  27 6.287517e-05 9.982806e-08 7.860568e-07 1.128944e-08 7.112798e-07 6.348764e-08
  28 6.095672e-05 9.914219e-08 4.994847e-07 7.945873e-09 4.609007e-07 3.063815e-08
  29 5.993568e-05 9.873732e-08 3.285103e-07 5.909394e-09 3.069272e-07 1.567369e-08
  30 5.937364e-05 9.849932e-08 2.233200e-07 4.172912e-09 2.108194e-07 8.327727e-09
  31 5.908298e-05 9.835964e-08 1.576115e-07 3.178126e-09 1.498032e-07 4.630175e-09
  32 5.894455e-05 9.827861e-08 1.151885e-07 2.375278e-09 1.102009e-07 2.612330e-09
  33 5.889025e-05 9.823234e-08 8.693396e-08 1.619750e-09 8.381091e-08 1.503307e-09
  34 5.887929e-05 9.820676e-08 6.777020e-08 1.032646e-09 6.585366e-08 8.838906e-10
  35 5.888961e-05 9.819330e-08 5.470493e-08 8.803799e-10 5.328354e-08 5.410083e-10
  36 5.890905e-05 9.818669e-08 4.526290e-08 6.741117e-10 4.424107e-08 3.477177e-10
  37 5.893115e-05 9.818396e-08 3.841113e-08 5.734625e-10 3.760411e-08 2.335559e-10
  38 5.895272e-05 9.818333e-08 3.328502e-08 5.130152e-10 3.260819e-08 1.638163e-10
  39 5.897230e-05 9.818377e-08 2.933416e-08 4.614798e-10 2.875328e-08 1.194087e-10
  40 5.898917e-05 9.818469e-08 2.620914e-08 4.065985e-10 2.571245e-08 9.008635e-11
  41 5.900353e-05 9.818576e-08 2.369742e-08 3.715706e-10 2.325570e-08 7.015743e-11
  42 5.901567e-05 9.818683e-08 2.162142e-08 3.406452e-10 2.122452e-08 5.626325e-11
  43 5.902591e-05 9.818782e-08 1.984641e-08 3.055821e-10 1.949444e-08 4.638682e-11
  44 5.903461e-05 9.818868e-08 1.831858e-08 3.062080e-10 1.797321e-08 3.916234e-11
  45 5.904192e-05 9.818940e-08 1.695373e-08 2.893811e-10 1.663065e-08 3.370073e-11
  46 5.904803e-05 9.818998e-08 1.574060e-08 2.661182e-10 1.544495e-08 2.953033e-11
  47 5.905310e-05 9.819044e-08 1.466731e-08 2.455681e-10 1.439548e-08 2.625968e-11
  48 5.905737e-05 9.819082e-08 1.371003e-08 2.405953e-10 1.344581e-08 2.362101e-11
  49 5.906096e-05 9.819111e-08 1.283319e-08 2.225164e-10 1.258927e-08 2.140613e-11
  50 5.906396e-05 9.819135e-08 1.203987e-08 2.026477e-10 1.181770e-08 1.952258e-11
  51 5.906654e-05 9.819153e-08 1.132681e-08 1.936907e-10 1.111523e-08 1.789071e-11
  52 5.906876e-05 9.819168e-08 1.067135e-08 1.800066e-10 1.047489e-08 1.645599e-11
  53 5.907066e-05 9.819180e-08 1.007105e-08 1.648919e-10 9.890987e-09 1.517313e-11
  54 5.907232e-05 9.819189e-08 9.522584e-09 1.514961e-10 9.357071e-09 1.401675e-11
  55 5.907379e-05 9.819197e-08 9.020007e-09 1.395487e-10 8.867489e-09 1.296940e-11
  56 5.907510e-05 9.819204e-08 8.558405e-09 1.288383e-10 8.417550e-09 1.201756e-11
  57 5.907626e-05 9.819211e-08 8.133344e-09 1.190845e-10 8.003109e-09 1.115069e-11
  58 5.907730e-05 9.819216e-08 7.741954e-09 1.104062e-10 7.621190e-09 1.035856e-11
  59 5.907826e-05 9.819221e-08 7.381112e-09 1.025054e-10 7.268972e-09 9.634996e-12
  60 5.907916e-05 9.819226e-08 7.048068e-09 9.532114e-11 6.943771e-09 8.976154e-12


==> history_circle_2_9.txt <==
   0 3.177815e-04 1.103528e-07 1.484757e-05 2.182410e-17 1.484757e-05 2.453879e-16
   1 3.123917e-04 1.108917e-07 3.093003e-05 6.947443e-08 1.485706e-05 1.600349e-05
   2 3.071015e-04 1.114278e-07 3.198855e-05 7.421118e-08 1.467051e-05 1.724383e-05
   3 3.018942e-04 1.119420e-07 3.170134e-05 7.374330e-08 1.445364e-05 1.717396e-05
   4 2.967757e-04 1.124321e-07 3.126443e-05 7.268275e-08 1.422904e-05 1.696271e-05
   5 2.917372e-04 1.128977e-07 3.079950e-05 7.153396e-08 1.400006e-05 1.672791e-05
   6 2.867932e-04 1.133389e-07 3.032001e-05 7.029392e-08 1.376704e-05 1.648268e-05
   7 2.819252e-04 1.137558e-07 2.982843e-05 6.909053e-08 1.353050e-05 1.622884e-05
   8 2.771088e-04 1.141485e-07 2.932538e-05 6.782822e-08 1.329045e-05 1.596710e-05
   9 2.723207e-04 1.145172e-07 2.881123e-05 6.649012e-08 1.304645e-05 1.569829e-05
  10 2.676335e-04 1.148622e-07 2.828548e-05 6.515333e-08 1.279773e-05 1.542259e-05
  11 2.630199e-04 1.151837e-07 2.774915e-05 6.380584e-08 1.254660e-05 1.513875e-05
  12 2.584496e-04 1.154820e-07 2.720520e-05 6.258471e-08 1.229292e-05 1.484970e-05
  13 2.539409e-04 1.157576e-07 2.665387e-05 6.136003e-08 1.203653e-05 1.455598e-05
  14 2.494976e-04 1.160108e-07 2.609580e-05 6.016996e-08 1.177799e-05 1.425765e-05
  15 2.451243e-04 1.162421e-07 2.553155e-05 5.898390e-08 1.151762e-05 1.395495e-05
  16 2.408159e-04 1.164519e-07 2.496351e-05 5.782807e-08 1.125615e-05 1.364953e-05
  17 2.366104e-04 1.166408e-07 2.439268e-05 5.650807e-08 1.099400e-05 1.334217e-05
  18 2.324768e-04 1.168093e-07 2.382245e-05 5.532562e-08 1.073249e-05 1.303463e-05
  19 2.284281e-04 1.169578e-07 2.325243e-05 5.406030e-08 1.047143e-05 1.272693e-05
  20 2.244793e-04 1.170871e-07 2.268427e-05 5.278212e-08 1.021135e-05 1.242014e-05
  21 2.206027e-04 1.171977e-07 2.211944e-05 5.159226e-08 9.953036e-06 1.211481e-05
  22 1.531836e-04 1.147607e-07 1.027028e-04 1.107064e-06 6.429892e-06 9.516588e-05
  23 1.124401e-04 1.097311e-07 7.415275e-06 1.098930e-07 2.406580e-06 4.898803e-06
  24 8.833966e-05 1.055863e-07 1.912373e-06 4.433165e-08 1.521476e-06 3.465656e-07
  25 7.492638e-05 1.026993e-07 1.213658e-06 2.302578e-08 1.005123e-06 1.855086e-07
  26 6.779383e-05 1.008357e-07 7.644438e-07 1.161679e-08 6.504893e-07 1.023377e-07
  27 6.409808e-05 9.969689e-08 4.864880e-07 6.334689e-09 4.209131e-07 5.924023e-08
  28 6.222095e-05 9.902601e-08 3.103923e-07 2.587129e-09 2.745036e-07 3.330158e-08
  29 6.127523e-05 9.864044e-08 2.045211e-07 1.584689e-09 1.849418e-07 1.799457e-08
  30 6.079692e-05 9.842159e-08 1.405302e-07 1.396799e-09 1.294752e-07 9.658124e-09
  31 6.057668e-05 9.829846e-08 1.007361e-07 1.123109e-09 9.427761e-08 5.335335e-09
  32 6.049148e-05 9.823035e-08 7.513133e-08 7.930673e-10 7.133207e-08 3.006197e-09
  33 6.047243e-05 9.819367e-08 5.826796e-08 5.437828e-10 5.597686e-08 1.747317e-09
  34 6.048514e-05 9.817471e-08 4.685429e-08 3.757012e-10 4.541270e-08 1.065896e-09
  35 6.051116e-05 9.816563e-08 3.889555e-08 2.784250e-10 3.793356e-08 6.835707e-10
  36 6.054062e-05 9.816191e-08 3.319649e-08 2.387454e-10 3.249506e-08 4.626848e-10
  37 6.056882e-05 9.816094e-08 2.897713e-08 2.157395e-10 2.843071e-08 3.306778e-10
  38 6.059393e-05 9.816131e-08 2.574489e-08 1.939693e-10 2.530342e-08 2.474987e-10
  39 6.061522e-05 9.816225e-08 2.318939e-08 1.768853e-10 2.282019e-08 1.923163e-10
  40 6.063278e-05 9.816336e-08 2.111624e-08 1.629492e-10 2.079895e-08 1.543416e-10
  41 6.064704e-05 9.816443e-08 1.938942e-08 1.518123e-10 1.911041e-08 1.272051e-10
  42 6.065867e-05 9.816540e-08 1.790197e-08 1.404535e-10 1.765456e-08 1.069569e-10
  43 6.066820e-05 9.816624e-08 1.659130e-08 1.300638e-10 1.637008e-08 9.116254e-11
  44 6.067571e-05 9.816694e-08 1.543469e-08 1.240709e-10 1.523212e-08 7.850397e-11
  45 6.068197e-05 9.816752e-08 1.437794e-08 1.157096e-10 1.419402e-08 6.820864e-11
  46 6.068716e-05 9.816800e-08 1.341334e-08 1.080086e-10 1.324577e-08 5.956309e-11
  47 6.069144e-05 9.816839e-08 1.252846e-08 1.014893e-10 1.237475e-08 5.221873e-11
  48 6.069500e-05 9.816871e-08 1.171382e-08 9.548417e-11 1.157242e-08 4.591195e-11
  49 6.069807e-05 9.816898e-08 1.095666e-08 8.919671e-11 1.082701e-08 4.045046e-11
  50 6.070060e-05 9.816920e-08 1.025999e-08 8.515626e-11 1.013914e-08 3.569583e-11
  51 6.070276e-05 9.816940e-08 9.612778e-09 7.989601e-11 9.501335e-09 3.154694e-11
  52 6.070471e-05 9.816956e-08 9.009853e-09 7.573532e-11 8.906208e-09 2.791016e-11
  53 6.070646e-05 9.816971e-08 8.446426e-09 7.030777e-11 8.351418e-09 2.470060e-11
  54 6.070805e-05 9.816985e-08 7.921269e-09 6.520140e-11 7.834200e-09 2.186812e-11
  55 6.070950e-05 9.816997e-08 7.431580e-09 6.104171e-11 7.351168e-09 1.937024e-11
  56 6.071084e-05 9.817008e-08 6.974441e-09 5.722759e-11 6.900044e-09 1.716951e-11
  57 6.071207e-05 9.817017e-08 6.547537e-09 5.358105e-11 6.478726e-09 1.522922e-11
  58 6.071320e-05 9.817026e-08 6.148834e-09 4.979370e-11 6.085520e-09 1.351998e-11
  59 6.071422e-05 9.817034e-08 5.776248e-09 4.539693e-11 5.718837e-09 1.201362e-11
  60 6.071517e-05 9.817041e-08 5.429565e-09 4.212975e-11 5.376747e-09 1.068819e-11


==> history_circle_3_9.txt <==
   0 3.182639e-04 1.103962e-07 9.271142e-06 2.084857e-17 9.271142e-06 2.483971e-16
   1 3.128654e-04 1.109335e-07 1.947258e-05 4.211651e-08 9.279123e-06 1.015134e-05
   2 3.075863e-04 1.114680e-07 2.013270e-05 4.482099e-08 9.163773e-06 1.092410e-05
   3 3.023578e-04 1.119806e-07 1.995121e-05 4.447460e-08 9.029715e-06 1.087702e-05
   4 2.971926e-04 1.124690e-07 1.967639e-05 4.379060e-08 8.890498e-06 1.074210e-05
   5 2.921075e-04 1.129331e-07 1.938336e-05 4.310072e-08 8.748132e-06 1.059212e-05
   6 2.871059e-04 1.133726e-07 1.908023e-05 4.235660e-08 8.603181e-06 1.043469e-05
   7 2.821662e-04 1.137878e-07 1.876950e-05 4.154356e-08 8.455894e-06 1.027206e-05
   8 2.773116e-04 1.141788e-07 1.845129e-05 4.073497e-08 8.305950e-06 1.010460e-05
   9 2.725248e-04 1.145456e-07 1.812626e-05 3.994189e-08 8.153951e-06 9.932364e-06
  10 2.677949e-04 1.148887e-07 1.779497e-05 3.916391e-08 7.999854e-06 9.755956e-06
  11 2.631348e-04 1.152082e-07 1.745726e-05 3.836683e-08 7.843575e-06 9.575323e-06
  12 2.585622e-04 1.155044e-07 1.711489e-05 3.751508e-08 7.685673e-06 9.391699e-06
  13 2.540720e-04 1.157779e-07 1.676898e-05 3.667115e-08 7.526597e-06 9.205716e-06
  14 2.496536e-04 1.160289e-07 1.642020e-05 3.578068e-08 7.366603e-06 9.017817e-06
  15 2.452673e-04 1.162580e-07 1.606932e-05 3.492348e-08 7.205715e-06 8.828681e-06
  16 2.409532e-04 1.164657e-07 1.571474e-05 3.410512e-08 7.043215e-06 8.637423e-06
  17 2.367275e-04 1.166524e-07 1.535695e-05 3.328814e-08 6.880001e-06 8.443658e-06
  18 2.325928e-04 1.168186e-07 1.499835e-05 3.247811e-08 6.716817e-06 8.249050e-06
  19 2.285398e-04 1.169648e-07 1.464057e-05 3.170578e-08 6.554125e-06 8.054742e-06
  20 2.245681e-04 1.170917e-07 1.428392e-05 3.095021e-08 6.392047e-06 7.860919e-06
  21 2.206708e-04 1.171999e-07 1.392867e-05 3.021192e-08 6.230659e-06 7.667795e-06
  22 1.535923e-04 1.147594e-07 9.819105e-05 9.436772e-07 4.560165e-06 9.268720e-05
  23 1.134606e-04 1.096659e-07 9.053678e-06 1.191994e-07 1.502837e-06 7.431641e-06
  24 8.940957e-05 1.055045e-07 1.192234e-06 2.744032e-08 9.570118e-07 2.077820e-07
  25 7.594147e-05 1.026164e-07 7.958151e-07 1.385257e-08 6.396406e-07 1.423220e-07
  26 6.876659e-05 1.007605e-07 5.300343e-07 6.576966e-09 4.220798e-07 1.013776e-07
  27 6.506275e-05 9.963015e-08 3.453344e-07 3.409894e-09 2.771290e-07 6.479547e-08
  28 6.319961e-05 9.896840e-08 2.250721e-07 1.676014e-09 1.853461e-07 3.805004e-08
  29 6.228253e-05 9.859238e-08 1.501715e-07 6.243245e-10 1.281059e-07 2.144127e-08
  30 6.183995e-05 9.838318e-08 1.053489e-07 6.441096e-10 9.270988e-08 1.199491e-08
  31 6.164997e-05 9.826854e-08 7.768671e-08 4.973629e-10 7.026196e-08 6.927392e-09
  32 6.158612e-05 9.820721e-08 6.000153e-08 3.374709e-10 5.553465e-08 4.129411e-09
  33 6.158354e-05 9.817564e-08 4.831026e-08 2.322375e-10 4.550792e-08 2.570100e-09
  34 6.160786e-05 9.816039e-08 4.027111e-08 1.602171e-10 3.843116e-08 1.679725e-09
  35 6.164126e-05 9.815391e-08 3.454099e-08 1.288563e-10 3.325999e-08 1.152136e-09
  36 6.167521e-05 9.815195e-08 3.029189e-08 1.155620e-10 2.934739e-08 8.289326e-10
  37 6.170603e-05 9.815217e-08 2.701033e-08 1.038367e-10 2.628496e-08 6.215340e-10
  38 6.173224e-05 9.815334e-08 2.438684e-08 9.636686e-11 2.380852e-08 4.819537e-10
  39 6.175401e-05 9.815482e-08 2.221424e-08 8.894847e-11 2.174086e-08 3.844286e-10
  40 6.177169e-05 9.815628e-08 2.036865e-08 8.230657e-11 1.997294e-08 3.134067e-10
  41 6.178601e-05 9.815759e-08 1.876557e-08 7.600332e-11 1.842963e-08 2.599320e-10
  42 6.179753e-05 9.815871e-08 1.735274e-08 7.026034e-11 1.706405e-08 2.184345e-10
  43 6.180678e-05 9.815963e-08 1.609168e-08 6.497463e-11 1.584120e-08 1.855082e-10
  44 6.181422e-05 9.816038e-08 1.495529e-08 6.010989e-11 1.473629e-08 1.588936e-10
  45 6.182022e-05 9.816097e-08 1.392334e-08 5.558994e-11 1.373072e-08 1.370242e-10
  46 6.182505e-05 9.816144e-08 1.298104e-08 5.139073e-11 1.281083e-08 1.188249e-10
  47 6.182897e-05 9.816180e-08 1.211736e-08 4.745322e-11 1.196641e-08 1.034985e-10
  48 6.183212e-05 9.816208e-08 1.132401e-08 4.393640e-11 1.118960e-08 9.047102e-11
  49 6.183468e-05 9.816231e-08 1.059072e-08 4.061808e-11 1.047076e-08 7.934439e-11
  50 6.183684e-05 9.816248e-08 9.910654e-09 3.764216e-11 9.803244e-09 6.976805e-11
  51 6.183871e-05 9.816263e-08 9.279482e-09 3.477991e-11 9.183240e-09 6.146230e-11
  52 6.184027e-05 9.816274e-08 8.696410e-09 3.238231e-11 8.609792e-09 5.423508e-11
  53 6.184166e-05 9.816284e-08 8.156951e-09 3.002360e-11 8.078925e-09 4.800250e-11
  54 6.184291e-05 9.816292e-08 7.654723e-09 2.776826e-11 7.584416e-09 4.253943e-11
  55 6.184405e-05 9.816298e-08 7.187424e-09 2.570639e-11 7.123975e-09 3.774256e-11
  56 6.184508e-05 9.816304e-08 6.752632e-09 2.371136e-11 6.695397e-09 3.352283e-11
  57 6.184601e-05 9.816308e-08 6.349333e-09 2.207155e-11 6.297442e-09 2.981970e-11
  58 6.184688e-05 9.816312e-08 5.975320e-09 2.059138e-11 5.928137e-09 2.659104e-11
  59 6.184768e-05 9.816315e-08 5.626317e-09 1.904774e-11 5.583531e-09 2.373771e-11
  60 6.184843e-05 9.816318e-08 5.300726e-09 1.762999e-11 5.261885e-09 2.121076e-11


==> history_circle_4_9.txt <==
   0 3.185432e-04 1.104232e-07 5.218785e-06 1.630447e-17 5.218785e-06 2.533719e-16
   1 3.131495e-04 1.109596e-07 1.101994e-05 2.281044e-08 5.222734e-06 5.774401e-06
   2 3.078331e-04 1.114931e-07 1.138911e-05 2.427779e-08 5.157293e-06 6.207537e-06
   3 3.025835e-04 1.120048e-07 1.128291e-05 2.408629e-08 5.081073e-06 6.177754e-06
   4 2.974122e-04 1.124923e-07 1.112440e-05 2.371129e-08 5.002106e-06 6.098582e-06
   5 2.923147e-04 1.129553e-07 1.095593e-05 2.330598e-08 4.921521e-06 6.011101e-06
   6 2.872934e-04 1.133939e-07 1.078231e-05 2.287860e-08 4.839479e-06 5.919949e-06
   7 2.823454e-04 1.138080e-07 1.060438e-05 2.243355e-08 4.756080e-06 5.825866e-06
   8 2.774658e-04 1.141978e-07 1.042247e-05 2.196613e-08 4.671387e-06 5.729118e-06
   9 2.726535e-04 1.145636e-07 1.023683e-05 2.146332e-08 4.585424e-06 5.629938e-06
  10 2.679176e-04 1.149055e-07 1.004802e-05 2.097933e-08 4.498294e-06 5.528751e-06
  11 2.632560e-04 1.152239e-07 9.856234e-06 2.047834e-08 4.410226e-06 5.425530e-06
  12 2.586643e-04 1.155190e-07 9.661848e-06 1.999622e-08 4.321237e-06 5.320615e-06
  13 2.541497e-04 1.157913e-07 9.465064e-06 1.950796e-08 4.231433e-06 5.214123e-06
  14 2.497136e-04 1.160412e-07 9.266407e-06 1.901740e-08 4.140989e-06 5.106400e-06
  15 2.453544e-04 1.162690e-07 9.066324e-06 1.853669e-08 4.050051e-06 4.997737e-06
  16 2.410649e-04 1.164754e-07 8.865261e-06 1.802267e-08 3.958811e-06 4.888428e-06
  17 2.368437e-04 1.166607e-07 8.663794e-06 1.755077e-08 3.867295e-06 4.778948e-06
  18 2.326940e-04 1.168255e-07 8.461547e-06 1.709975e-08 3.775640e-06 4.668807e-06
  19 2.286272e-04 1.169704e-07 8.259277e-06 1.663948e-08 3.684081e-06 4.558556e-06
  20 2.246342e-04 1.170959e-07 8.057546e-06 1.620082e-08 3.592813e-06 4.448532e-06
  21 2.207183e-04 1.172027e-07 7.856689e-06 1.576657e-08 3.501916e-06 4.339006e-06
  22 1.540228e-04 1.148004e-07 1.359588e-04 9.472039e-07 3.530492e-06 1.314811e-04
  23 1.148695e-04 1.096334e-07 5.613578e-05 5.253912e-07 1.647572e-06 5.396281e-05
  24 9.101519e-05 1.054300e-07 3.552007e-06 3.365705e-08 5.601490e-07 2.958201e-06
  25 7.752116e-05 1.025418e-07 6.199310e-07 7.828453e-09 3.805761e-07 2.315264e-07
  26 7.027599e-05 1.006926e-07 3.955855e-07 3.662791e-09 2.574619e-07 1.344609e-07
  27 6.653616e-05 9.956911e-08 2.647214e-07 1.646159e-09 1.745579e-07 8.851741e-08
  28 6.466227e-05 9.891313e-08 1.770464e-07 8.413649e-10 1.212323e-07 5.497272e-08
  29 6.374997e-05 9.854267e-08 1.216191e-07 3.744791e-10 8.774827e-08 3.349634e-08
  30 6.332133e-05 9.833928e-08 8.761748e-08 2.494206e-10 6.665029e-08 2.071777e-08
  31 6.314383e-05 9.823042e-08 6.655036e-08 1.753067e-10 5.309111e-08 1.328394e-08
  32 6.308924e-05 9.817416e-08 5.293163e-08 1.178857e-10 4.397348e-08 8.840265e-09
  33 6.309249e-05 9.814670e-08 4.375856e-08 8.144932e-11 3.755311e-08 6.123998e-09
  34 6.311944e-05 9.813466e-08 3.730053e-08 6.001852e-11 3.283285e-08 4.407670e-09
  35 6.315298e-05 9.813060e-08 3.255740e-08 5.292911e-11 2.921930e-08 3.285171e-09
  36 6.318600e-05 9.813047e-08 2.891613e-08 4.606800e-11 2.634526e-08 2.524801e-09
  37 6.321518e-05 9.813208e-08 2.602185e-08 4.257533e-11 2.398984e-08 1.989436e-09
  38 6.323951e-05 9.813431e-08 2.364883e-08 3.959730e-11 2.200826e-08 1.600978e-09
  39 6.325896e-05 9.813660e-08 2.165369e-08 3.716216e-11 2.030586e-08 1.310670e-09
  40 6.327411e-05 9.813871e-08 1.993985e-08 3.512180e-11 1.881610e-08 1.088625e-09
  41 6.328593e-05 9.814055e-08 1.843985e-08 3.284540e-11 1.749208e-08 9.149274e-10
  42 6.329509e-05 9.814211e-08 1.711108e-08 3.059398e-11 1.630433e-08 7.761554e-10
  43 6.330215e-05 9.814340e-08 1.592274e-08 2.849721e-11 1.523064e-08 6.636027e-10
  44 6.330759e-05 9.814447e-08 1.485180e-08 2.654172e-11 1.425410e-08 5.711562e-10
  45 6.331175e-05 9.814535e-08 1.388064e-08 2.469468e-11 1.336157e-08 4.943778e-10
  46 6.331497e-05 9.814607e-08 1.299594e-08 2.297788e-11 1.254292e-08 4.300412e-10
  47 6.331745e-05 9.814665e-08 1.218686e-08 2.138039e-11 1.178980e-08 3.756767e-10
  48 6.331932e-05 9.814714e-08 1.144461e-08 2.000196e-11 1.109519e-08 3.294149e-10
  49 6.332072e-05 9.814754e-08 1.076060e-08 1.861891e-11 1.045211e-08 2.898766e-10
  50 6.332185e-05 9.814788e-08 1.012884e-08 1.735764e-11 9.855624e-09 2.558537e-10
  51 6.332269e-05 9.814817e-08 9.544979e-09 1.629695e-11 9.302293e-09 2.263896e-10
  52 6.332341e-05 9.814841e-08 9.002475e-09 1.511815e-11 8.786517e-09 2.008397e-10
  53 6.332401e-05 9.814863e-08 8.499000e-09 1.402448e-11 8.306431e-09 1.785444e-10
  54 6.332455e-05 9.814881e-08 8.031421e-09 1.302850e-11 7.859333e-09 1.590589e-10
  55 6.332501e-05 9.814897e-08 7.596536e-09 1.209501e-11 7.442461e-09 1.419801e-10
  56 6.332544e-05 9.814911e-08 7.191778e-09 1.124079e-11 7.053556e-09 1.269811e-10
  57 6.332581e-05 9.814923e-08 6.814625e-09 1.045687e-11 6.690390e-09 1.137779e-10
  58 6.332615e-05 9.814933e-08 6.462977e-09 9.746082e-12 6.351094e-09 1.021366e-10
  59 6.332646e-05 9.814942e-08 6.134779e-09 9.086270e-12 6.033843e-09 9.184972e-11
  60 6.332675e-05 9.814950e-08 5.828230e-09 8.481605e-12 5.737003e-09 8.274521e-11


==> history_m20_01.txt <==
   0 3.165600e-04 1.102449e-07 2.583195e-05 3.015731e-17 2.583195e-05 2.399091e-16
   1 3.113037e-04 1.107874e-07 5.314867e-05 1.268263e-07 2.585230e-05 2.716955e-05
   2 3.061799e-04 1.113271e-07 5.499411e-05 1.354186e-07 2.553017e-05 2.932852e-05
   3 3.010941e-04 1.118449e-07 5.452183e-05 1.340873e-07 2.515683e-05 2.923091e-05
   4 2.960581e-04 1.123387e-07 5.379259e-05 1.319075e-07 2.476813e-05 2.889254e-05
   5 2.911053e-04 1.128083e-07 5.300851e-05 1.301246e-07 2.436935e-05 2.850904e-05
   6 2.862145e-04 1.132535e-07 5.219265e-05 1.280696e-07 2.396399e-05 2.810060e-05
   7 2.813928e-04 1.136745e-07 5.135315e-05 1.261597e-07 2.355117e-05 2.767582e-05
   8 2.766222e-04 1.140714e-07 5.048961e-05 1.240786e-07 2.313152e-05 2.723402e-05
   9 2.719216e-04 1.144443e-07 4.960469e-05 1.219780e-07 2.270432e-05 2.677839e-05
  10 2.672741e-04 1.147935e-07 4.870032e-05 1.202878e-07 2.227126e-05 2.630878e-05
  11 2.627124e-04 1.151193e-07 4.777865e-05 1.181881e-07 2.183343e-05 2.582703e-05
  12 2.581933e-04 1.154219e-07 4.684384e-05 1.163777e-07 2.139187e-05 2.533559e-05
  13 2.536953e-04 1.157019e-07 4.589670e-05 1.152546e-07 2.094571e-05 2.483573e-05
  14 2.492854e-04 1.159596e-07 4.493356e-05 1.133483e-07 2.049479e-05 2.432542e-05
  15 2.449462e-04 1.161954e-07 4.396356e-05 1.114951e-07 2.004244e-05 2.380962e-05
  16 2.407028e-04 1.164099e-07 4.298775e-05 1.093342e-07 1.958883e-05 2.328958e-05
  17 2.365610e-04 1.166034e-07 4.200996e-05 1.071096e-07 1.913572e-05 2.276712e-05
  18 2.325012e-04 1.167767e-07 4.103366e-05 1.051388e-07 1.868431e-05 2.224421e-05
  19 2.284877e-04 1.169301e-07 4.006011e-05 1.035634e-07 1.823470e-05 2.172185e-05
  20 2.245504e-04 1.170644e-07 3.908732e-05 1.016182e-07 1.778583e-05 2.119987e-05
  21 2.207035e-04 1.171801e-07 3.811590e-05 9.963192e-08 1.733869e-05 2.067758e-05
  22 1.040778e-04 1.085020e-07 1.524243e-02 5.030363e-05 7.839180e-03 7.352947e-03
  23 3.714572e-04 1.268048e-07 2.829382e+00 6.657548e-03 1.800665e+00 1.022059e+00
  24 3.360144e-02 1.024426e-06 4.444314e+03 2.081627e-01 4.434291e+03 9.814129e+00
  25 2.148355e+03 3.057317e-04 1.552511e+05 1.928373e+04 1.321017e+05 3.865698e+03
  26 8.949975e+11 1.026109e+00 4.557172e+13 8.210997e+11 4.474771e+13 2.910046e+09
  27 2.062386e+22 2.312824e+04 1.593010e+22 7.588782e+21 8.341315e+21 4.274768e+14
  28 1.232148e+35 1.722986e+11 2.126906e+35 3.584064e+34 1.768499e+35 3.817038e+27
  29 1.891561e+44 1.937293e+16 2.229099e+43 1.193704e+43 1.035395e+43 4.449534e+31


==> history_m20_05.txt <==
   0 3.165600e-04 1.102449e-07 2.583195e-05 3.015731e-17 2.583195e-05 2.399091e-16
   1 3.113037e-04 1.107874e-07 5.314867e-05 1.268263e-07 2.585230e-05 2.716955e-05
   2 3.061799e-04 1.113271e-07 5.499411e-05 1.354186e-07 2.553017e-05 2.932852e-05
   3 3.010941e-04 1.118449e-07 5.452183e-05 1.340873e-07 2.515683e-05 2.923091e-05
   4 2.960581e-04 1.123387e-07 5.379259e-05 1.319075e-07 2.476813e-05 2.889254e-05
   5 2.911053e-04 1.128083e-07 5.300851e-05 1.301246e-07 2.436935e-05 2.850904e-05
   6 2.862145e-04 1.132535e-07 5.219265e-05 1.280696e-07 2.396399e-05 2.810060e-05
   7 2.813928e-04 1.136745e-07 5.135315e-05 1.261597e-07 2.355117e-05 2.767582e-05
   8 2.766222e-04 1.140714e-07 5.048961e-05 1.240786e-07 2.313152e-05 2.723402e-05
   9 2.719216e-04 1.144443e-07 4.960469e-05 1.219780e-07 2.270432e-05 2.677839e-05
  10 2.672741e-04 1.147935e-07 4.870032e-05 1.202878e-07 2.227126e-05 2.630878e-05
  11 2.627124e-04 1.151193e-07 4.777865e-05 1.181881e-07 2.183343e-05 2.582703e-05
  12 2.581933e-04 1.154219e-07 4.684384e-05 1.163777e-07 2.139187e-05 2.533559e-05
  13 2.536953e-04 1.157019e-07 4.589670e-05 1.152546e-07 2.094571e-05 2.483573e-05
  14 2.492854e-04 1.159596e-07 4.493356e-05 1.133483e-07 2.049479e-05 2.432542e-05
  15 2.449462e-04 1.161954e-07 4.396356e-05 1.114951e-07 2.004244e-05 2.380962e-05
  16 2.407028e-04 1.164099e-07 4.298775e-05 1.093342e-07 1.958883e-05 2.328958e-05
  17 2.365610e-04 1.166034e-07 4.200996e-05 1.071096e-07 1.913572e-05 2.276712e-05
  18 2.325012e-04 1.167767e-07 4.103366e-05 1.051388e-07 1.868431e-05 2.224421e-05
  19 2.284877e-04 1.169301e-07 4.006011e-05 1.035634e-07 1.823470e-05 2.172185e-05
  20 2.245504e-04 1.170644e-07 3.908732e-05 1.016182e-07 1.778583e-05 2.119987e-05
  21 2.207035e-04 1.171801e-07 3.811590e-05 9.963192e-08 1.733869e-05 2.067758e-05
  22 1.674749e-04 1.161260e-07 4.887539e-05 5.230206e-07 1.135285e-05 3.699952e-05
  23 1.298715e-04 1.131647e-07 1.160668e-05 1.367351e-07 6.727343e-06 4.742605e-06
  24 1.037234e-04 1.099254e-07 5.696848e-06 7.482150e-08 4.458374e-06 1.163653e-06
  25 8.598534e-05 1.070378e-07 3.541712e-06 4.573198e-08 3.182831e-06 3.131493e-07
  26 7.444932e-05 1.046916e-07 2.569949e-06 2.832928e-08 2.338480e-06 2.031392e-07
  27 6.697423e-05 1.028861e-07 1.882612e-06 2.181606e-08 1.737041e-06 1.237546e-07
  28 6.216632e-05 1.015418e-07 1.367283e-06 1.768492e-08 1.280998e-06 6.859997e-08
  29 5.912430e-05 1.005660e-07 9.862764e-07 1.051320e-08 9.392416e-07 3.652164e-08
  30 5.717304e-05 9.986790e-08 7.225886e-07 8.057450e-09 6.948498e-07 1.968137e-08
  31 5.590333e-05 9.937161e-08 5.374086e-07 6.699109e-09 5.196024e-07 1.110710e-08
  32 5.505446e-05 9.901979e-08 4.051584e-07 5.038043e-09 3.934857e-07 6.634720e-09
  33 5.447472e-05 9.877068e-08 3.112680e-07 4.468821e-09 3.026194e-07 4.179773e-09
  34 5.409267e-05 9.859436e-08 2.433446e-07 3.570757e-09 2.370273e-07 2.746629e-09
  35 5.384550e-05 9.846985e-08 1.942788e-07 2.879791e-09 1.895448e-07 1.854261e-09
  36 5.369062e-05 9.838232e-08 1.581807e-07 2.016197e-09 1.548811e-07 1.283460e-09
  37 5.359576e-05 9.832117e-08 1.317435e-07 1.679544e-09 1.291541e-07 9.097752e-10
  38 5.354173e-05 9.827859e-08 1.116397e-07 1.270489e-09 1.097137e-07 6.554538e-10
  39 5.351435e-05 9.824919e-08 9.620255e-08 9.649664e-10 9.475431e-08 4.832716e-10
  40 5.350411e-05 9.822910e-08 8.417305e-08 8.606190e-10 8.294951e-08 3.629293e-10
  41 5.350460e-05 9.821553e-08 7.446367e-08 7.476963e-10 7.343930e-08 2.766758e-10
  42 5.351148e-05 9.820651e-08 6.651982e-08 6.878514e-10 6.561765e-08 2.143167e-10
  43 5.352190e-05 9.820061e-08 5.984259e-08 6.453446e-10 5.902921e-08 1.680390e-10
  44 5.353395e-05 9.819683e-08 5.412818e-08 6.007658e-10 5.339435e-08 1.330640e-10
  45 5.354643e-05 9.819448e-08 4.919926e-08 5.551828e-10 4.853743e-08 1.066486e-10
  46 5.355858e-05 9.819311e-08 4.490806e-08 5.152898e-10 4.430632e-08 8.645654e-11
  47 5.356976e-05 9.819237e-08 4.113302e-08 4.723864e-10 4.058982e-08 7.081305e-11
  48 5.357997e-05 9.819205e-08 3.780032e-08 4.387533e-10 3.730300e-08 5.856947e-11
  49 5.358919e-05 9.819199e-08 3.482532e-08 4.077314e-10 3.436873e-08 4.886103e-11
  50 5.359740e-05 9.819207e-08 3.215120e-08 3.784892e-10 3.173165e-08 4.106646e-11
  51 5.360464e-05 9.819224e-08 2.973638e-08 3.510615e-10 2.935058e-08 3.473926e-11
  52 5.361086e-05 9.819244e-08 2.754652e-08 3.229624e-10 2.719401e-08 2.955178e-11
  53 5.361614e-05 9.819265e-08 2.556109e-08 2.969194e-10 2.523891e-08 2.527010e-11
  54 5.362063e-05 9.819285e-08 2.375381e-08 2.675588e-10 2.346454e-08 2.171213e-11
  55 5.362442e-05 9.819302e-08 2.210993e-08 2.420389e-10 2.184917e-08 1.872422e-11
  56 5.362768e-05 9.819317e-08 2.061137e-08 2.256725e-10 2.036950e-08 1.619482e-11
  57 5.363048e-05 9.819329e-08 1.923494e-08 2.104962e-10 1.901040e-08 1.405185e-11
  58 5.363292e-05 9.819339e-08 1.794879e-08 1.935148e-10 1.774305e-08 1.222627e-11
  59 5.363508e-05 9.819346e-08 1.675407e-08 1.893151e-10 1.655413e-08 1.062830e-11
  60 5.363697e-05 9.819349e-08 1.564053e-08 1.910668e-10 1.544024e-08 9.229090e-12


==> history_m20_1.txt <==
   0 3.165600e-04 1.102449e-07 2.583195e-05 3.015731e-17 2.583195e-05 2.399091e-16
   1 3.113037e-04 1.107874e-07 5.314867e-05 1.268263e-07 2.585230e-05 2.716955e-05
   2 3.061799e-04 1.113271e-07 5.499411e-05 1.354186e-07 2.553017e-05 2.932852e-05
   3 3.010941e-04 1.118449e-07 5.452183e-05 1.340873e-07 2.515683e-05 2.923091e-05
   4 2.960581e-04 1.123387e-07 5.379259e-05 1.319075e-07 2.476813e-05 2.889254e-05
   5 2.911053e-04 1.128083e-07 5.300851e-05 1.301246e-07 2.436935e-05 2.850904e-05
   6 2.862145e-04 1.132535e-07 5.219265e-05 1.280696e-07 2.396399e-05 2.810060e-05
   7 2.813928e-04 1.136745e-07 5.135315e-05 1.261597e-07 2.355117e-05 2.767582e-05
   8 2.766222e-04 1.140714e-07 5.048961e-05 1.240786e-07 2.313152e-05 2.723402e-05
   9 2.719216e-04 1.144443e-07 4.960469e-05 1.219780e-07 2.270432e-05 2.677839e-05
  10 2.672741e-04 1.147935e-07 4.870032e-05 1.202878e-07 2.227126e-05 2.630878e-05
  11 2.627124e-04 1.151193e-07 4.777865e-05 1.181881e-07 2.183343e-05 2.582703e-05
  12 2.581933e-04 1.154219e-07 4.684384e-05 1.163777e-07 2.139187e-05 2.533559e-05
  13 2.536953e-04 1.157019e-07 4.589670e-05 1.152546e-07 2.094571e-05 2.483573e-05
  14 2.492854e-04 1.159596e-07 4.493356e-05 1.133483e-07 2.049479e-05 2.432542e-05
  15 2.449462e-04 1.161954e-07 4.396356e-05 1.114951e-07 2.004244e-05 2.380962e-05
  16 2.407028e-04 1.164099e-07 4.298775e-05 1.093342e-07 1.958883e-05 2.328958e-05
  17 2.365610e-04 1.166034e-07 4.200996e-05 1.071096e-07 1.913572e-05 2.276712e-05
  18 2.325012e-04 1.167767e-07 4.103366e-05 1.051388e-07 1.868431e-05 2.224421e-05
  19 2.284877e-04 1.169301e-07 4.006011e-05 1.035634e-07 1.823470e-05 2.172185e-05
  20 2.245504e-04 1.170644e-07 3.908732e-05 1.016182e-07 1.778583e-05 2.119987e-05
  21 2.207035e-04 1.171801e-07 3.811590e-05 9.963192e-08 1.733869e-05 2.067758e-05
  22 1.872376e-04 1.170335e-07 2.555707e-05 1.730901e-07 1.336211e-05 1.202187e-05
  23 1.598546e-04 1.159656e-07 1.499284e-05 7.943414e-08 1.012517e-05 4.788239e-06
  24 1.373952e-04 1.143969e-07 1.008302e-05 5.209567e-08 7.744150e-06 2.286778e-06
  25 1.193633e-04 1.126131e-07 7.056860e-06 3.761564e-08 6.045211e-06 9.740330e-07
  26 1.046650e-04 1.107988e-07 5.274711e-06 3.049077e-08 4.857928e-06 3.862930e-07
  27 9.295389e-05 1.090648e-07 4.154956e-06 2.314429e-08 3.979384e-06 1.524281e-07
  28 8.372352e-05 1.074727e-07 3.420732e-06 1.826627e-08 3.314241e-06 8.822406e-08
  29 7.656748e-05 1.060510e-07 2.875617e-06 1.333947e-08 2.790799e-06 7.147831e-08
  30 7.097715e-05 1.048052e-07 2.439738e-06 1.336462e-08 2.368680e-06 5.769369e-08
  31 6.661639e-05 1.037288e-07 2.068135e-06 1.130256e-08 2.012775e-06 4.405697e-08
  32 6.319044e-05 1.028089e-07 1.749209e-06 1.253425e-08 1.704297e-06 3.237797e-08
  33 6.054812e-05 1.020313e-07 1.468206e-06 9.830819e-09 1.435234e-06 2.314082e-08
  34 5.851098e-05 1.013787e-07 1.233475e-06 7.471635e-09 1.209712e-06 1.629087e-08
  35 5.693054e-05 1.008334e-07 1.040226e-06 6.294959e-09 1.022504e-06 1.142772e-08
  36 5.569731e-05 1.003791e-07 8.804814e-07 5.614676e-09 8.668129e-07 8.053852e-09
  37 5.472955e-05 1.000013e-07 7.479691e-07 5.073928e-09 7.371571e-07 5.738055e-09
  38 5.396643e-05 9.968741e-08 6.378069e-07 4.573947e-09 6.290813e-07 4.151690e-09
  39 5.336108e-05 9.942693e-08 5.460059e-07 4.020124e-09 5.389263e-07 3.059499e-09
  40 5.286314e-05 9.921086e-08 4.694183e-07 3.440939e-09 4.636780e-07 2.299400e-09
  41 5.246207e-05 9.903160e-08 4.058528e-07 3.149423e-09 4.009396e-07 1.763799e-09
  42 5.214311e-05 9.888297e-08 3.530366e-07 2.894803e-09 3.487638e-07 1.378014e-09
  43 5.188898e-05 9.875987e-08 3.090023e-07 2.525982e-09 3.053819e-07 1.094431e-09
  44 5.168609e-05 9.865798e-08 2.724312e-07 2.347709e-09 2.692028e-07 8.806975e-10
  45 5.152743e-05 9.857369e-08 2.417503e-07 2.008628e-09 2.390265e-07 7.151413e-10
  46 5.140454e-05 9.850408e-08 2.160912e-07 1.655951e-09 2.138483e-07 5.869816e-10
  47 5.131008e-05 9.844671e-08 1.946293e-07 1.375777e-09 1.927671e-07 4.863962e-10
  48 5.123815e-05 9.839951e-08 1.765546e-07 1.143728e-09 1.750047e-07 4.061948e-10
  49 5.118360e-05 9.836075e-08 1.612691e-07 1.053059e-09 1.598747e-07 3.413021e-10
  50 5.114331e-05 9.832893e-08 1.481214e-07 9.544974e-10 1.468793e-07 2.876163e-10
  51 5.111455e-05 9.830283e-08 1.367447e-07 8.119383e-10 1.356890e-07 2.436908e-10
  52 5.109486e-05 9.828149e-08 1.269109e-07 7.058816e-10 1.259973e-07 2.077729e-10
  53 5.108229e-05 9.826408e-08 1.183346e-07 6.285715e-10 1.175279e-07 1.781506e-10
  54 5.107525e-05 9.824992e-08 1.107864e-07 5.731267e-10 1.100598e-07 1.535497e-10
  55 5.107249e-05 9.823844e-08 1.040554e-07 5.251118e-10 1.033972e-07 1.329998e-10
  56 5.107282e-05 9.822915e-08 9.802739e-08 5.145030e-10 9.739726e-08 1.156226e-10
  57 5.107556e-05 9.822167e-08 9.256527e-08 4.848414e-10 9.197950e-08 1.009296e-10
  58 5.108000e-05 9.821566e-08 8.761490e-08 4.610566e-10 8.706530e-08 8.854507e-11
  59 5.108581e-05 9.821087e-08 8.310115e-08 4.432664e-10 8.257982e-08 7.806612e-11
  60 5.109255e-05 9.820706e-08 7.894544e-08 4.268981e-10 7.844940e-08 6.914506e-11


==> history_m20_4_9_01.txt <==
   0 3.185432e-04 1.104232e-07 5.218785e-06 1.630447e-17 5.218785e-06 2.533719e-16
   1 3.131495e-04 1.109596e-07 1.101994e-05 2.281044e-08 5.222734e-06 5.774401e-06
   2 3.078331e-04 1.114931e-07 1.138911e-05 2.427779e-08 5.157293e-06 6.207537e-06
   3 3.025835e-04 1.120048e-07 1.128291e-05 2.408629e-08 5.081073e-06 6.177754e-06
   4 2.974122e-04 1.124923e-07 1.112440e-05 2.371129e-08 5.002106e-06 6.098582e-06
   5 2.923147e-04 1.129553e-07 1.095593e-05 2.330598e-08 4.921521e-06 6.011101e-06
   6 2.872934e-04 1.133939e-07 1.078231e-05 2.287860e-08 4.839479e-06 5.919949e-06
   7 2.823454e-04 1.138080e-07 1.060438e-05 2.243355e-08 4.756080e-06 5.825866e-06
   8 2.774658e-04 1.141978e-07 1.042247e-05 2.196613e-08 4.671387e-06 5.729118e-06
   9 2.726535e-04 1.145636e-07 1.023683e-05 2.146332e-08 4.585424e-06 5.629938e-06
  10 2.679176e-04 1.149055e-07 1.004802e-05 2.097933e-08 4.498294e-06 5.528751e-06
  11 2.632560e-04 1.152239e-07 9.856234e-06 2.047834e-08 4.410226e-06 5.425530e-06
  12 2.586643e-04 1.155190e-07 9.661848e-06 1.999622e-08 4.321237e-06 5.320615e-06
  13 2.541497e-04 1.157913e-07 9.465064e-06 1.950796e-08 4.231433e-06 5.214123e-06
  14 2.497136e-04 1.160412e-07 9.266407e-06 1.901740e-08 4.140989e-06 5.106400e-06
  15 2.453544e-04 1.162690e-07 9.066324e-06 1.853669e-08 4.050051e-06 4.997737e-06
  16 2.410649e-04 1.164754e-07 8.865261e-06 1.802267e-08 3.958811e-06 4.888428e-06
  17 2.368437e-04 1.166607e-07 8.663794e-06 1.755077e-08 3.867295e-06 4.778948e-06
  18 2.326940e-04 1.168255e-07 8.461547e-06 1.709975e-08 3.775640e-06 4.668807e-06
  19 2.286272e-04 1.169704e-07 8.259277e-06 1.663948e-08 3.684081e-06 4.558556e-06
  20 2.246342e-04 1.170959e-07 8.057546e-06 1.620082e-08 3.592813e-06 4.448532e-06
  21 2.207183e-04 1.172027e-07 7.856689e-06 1.576657e-08 3.501916e-06 4.339006e-06
  22 4.042972e+02 1.315254e-04 7.177125e+02 2.008529e+01 5.602764e+02 1.373508e+02
  23 1.081315e+09 8.731568e-01 5.540391e+09 1.213369e+09 4.309488e+09 1.753375e+07
  24 2.311991e+32 1.272545e+09 1.850144e+33 6.740848e+31 1.782736e+33 8.195065e+24
  25 2.657003e+46 1.565618e+18 2.043910e+46 8.975674e+45 1.146342e+46 1.379110e+36


==> history_m20_4_9_05.txt <==
   0 3.185432e-04 1.104232e-07 5.218785e-06 1.630447e-17 5.218785e-06 2.533719e-16
   1 3.131495e-04 1.109596e-07 1.101994e-05 2.281044e-08 5.222734e-06 5.774401e-06
   2 3.078331e-04 1.114931e-07 1.138911e-05 2.427779e-08 5.157293e-06 6.207537e-06
   3 3.025835e-04 1.120048e-07 1.128291e-05 2.408629e-08 5.081073e-06 6.177754e-06
   4 2.974122e-04 1.124923e-07 1.112440e-05 2.371129e-08 5.002106e-06 6.098582e-06
   5 2.923147e-04 1.129553e-07 1.095593e-05 2.330598e-08 4.921521e-06 6.011101e-06
   6 2.872934e-04 1.133939e-07 1.078231e-05 2.287860e-08 4.839479e-06 5.919949e-06
   7 2.823454e-04 1.138080e-07 1.060438e-05 2.243355e-08 4.756080e-06 5.825866e-06
   8 2.774658e-04 1.141978e-07 1.042247e-05 2.196613e-08 4.671387e-06 5.729118e-06
   9 2.726535e-04 1.145636e-07 1.023683e-05 2.146332e-08 4.585424e-06 5.629938e-06
  10 2.679176e-04 1.149055e-07 1.004802e-05 2.097933e-08 4.498294e-06 5.528751e-06
  11 2.632560e-04 1.152239e-07 9.856234e-06 2.047834e-08 4.410226e-06 5.425530e-06
  12 2.586643e-04 1.155190e-07 9.661848e-06 1.999622e-08 4.321237e-06 5.320615e-06
  13 2.541497e-04 1.157913e-07 9.465064e-06 1.950796e-08 4.231433e-06 5.214123e-06
  14 2.497136e-04 1.160412e-07 9.266407e-06 1.901740e-08 4.140989e-06 5.106400e-06
  15 2.453544e-04 1.162690e-07 9.066324e-06 1.853669e-08 4.050051e-06 4.997737e-06
  16 2.410649e-04 1.164754e-07 8.865261e-06 1.802267e-08 3.958811e-06 4.888428e-06
  17 2.368437e-04 1.166607e-07 8.663794e-06 1.755077e-08 3.867295e-06 4.778948e-06
  18 2.326940e-04 1.168255e-07 8.461547e-06 1.709975e-08 3.775640e-06 4.668807e-06
  19 2.286272e-04 1.169704e-07 8.259277e-06 1.663948e-08 3.684081e-06 4.558556e-06
  20 2.246342e-04 1.170959e-07 8.057546e-06 1.620082e-08 3.592813e-06 4.448532e-06
  21 2.207183e-04 1.172027e-07 7.856689e-06 1.576657e-08 3.501916e-06 4.339006e-06
  22 1.678180e-04 1.160406e-07 1.313807e-05 1.312507e-07 2.329708e-06 1.067711e-05
  23 1.305656e-04 1.129954e-07 2.366667e-06 2.631515e-08 1.349121e-06 9.912307e-07
  24 1.046745e-04 1.097107e-07 1.146531e-06 1.342372e-08 8.875972e-07 2.455105e-07
  25 8.709678e-05 1.068012e-07 6.890454e-07 7.804722e-09 6.368379e-07 4.440271e-08
  26 7.541275e-05 1.044462e-07 5.103137e-07 4.789398e-09 4.723406e-07 3.318366e-08
  27 6.781244e-05 1.026369e-07 3.755821e-07 2.936935e-09 3.519437e-07 2.070144e-08
  28 6.293853e-05 1.012968e-07 2.748681e-07 1.776433e-09 2.615780e-07 1.151362e-08
  29 5.984590e-05 1.003288e-07 2.015161e-07 1.083909e-09 1.938062e-07 6.626039e-09
  30 5.789364e-05 9.964229e-08 1.486246e-07 6.917635e-10 1.438199e-07 4.112955e-09
  31 5.666189e-05 9.916206e-08 1.105316e-07 4.936482e-10 1.073775e-07 2.660534e-09
  32 5.588166e-05 9.883000e-08 8.306331e-08 3.862329e-10 8.094793e-08 1.729153e-09
  33 5.539852e-05 9.860250e-08 6.324625e-08 2.565720e-10 6.187088e-08 1.118796e-09
  34 5.510607e-05 9.844795e-08 4.910733e-08 1.750667e-10 4.821049e-08 7.217742e-10
  35 5.493507e-05 9.834373e-08 3.895910e-08 1.259052e-10 3.836344e-08 4.697543e-10
  36 5.484087e-05 9.827397e-08 3.156216e-08 9.508855e-11 3.115511e-08 3.119565e-10
  37 5.479462e-05 9.822767e-08 2.607080e-08 7.710248e-11 2.578072e-08 2.129822e-10
  38 5.477768e-05 9.819726e-08 2.190993e-08 6.753458e-11 2.169252e-08 1.498776e-10
  39 5.477827e-05 9.817755e-08 1.868450e-08 5.779498e-11 1.851828e-08 1.084314e-10
  40 5.478869e-05 9.816500e-08 1.613968e-08 5.381809e-11 1.600555e-08 8.031554e-11
  41 5.480396e-05 9.815720e-08 1.408865e-08 4.904969e-11 1.397904e-08 6.056420e-11
  42 5.482117e-05 9.815251e-08 1.241194e-08 4.523627e-11 1.232035e-08 4.635067e-11
  43 5.483857e-05 9.814984e-08 1.102001e-08 4.203521e-11 1.094207e-08 3.590074e-11
  44 5.485506e-05 9.814846e-08 9.848358e-09 3.907091e-11 9.781204e-09 2.808292e-11
  45 5.487012e-05 9.814787e-08 8.851185e-09 3.590230e-11 8.793114e-09 2.216803e-11
  46 5.488356e-05 9.814775e-08 7.994447e-09 3.300848e-11 7.943787e-09 1.765169e-11
  47 5.489535e-05 9.814791e-08 7.251322e-09 3.034237e-11 7.206810e-09 1.417008e-11
  48 5.490553e-05 9.814820e-08 6.601359e-09 2.784853e-11 6.562048e-09 1.146257e-11
  49 5.491421e-05 9.814855e-08 6.028875e-09 2.556601e-11 5.993969e-09 9.340255e-12
  50 5.492158e-05 9.814890e-08 5.521325e-09 2.351377e-11 5.490149e-09 7.661923e-12
  51 5.492777e-05 9.814922e-08 5.068776e-09 2.155461e-11 5.040896e-09 6.325239e-12
  52 5.493294e-05 9.814951e-08 4.663684e-09 1.979863e-11 4.638632e-09 5.253407e-12
  53 5.493724e-05 9.814975e-08 4.299492e-09 1.819522e-11 4.276909e-09 4.387464e-12
  54 5.494080e-05 9.814995e-08 3.970897e-09 1.671661e-11 3.950497e-09 3.682855e-12
  55 5.494372e-05 9.815011e-08 3.673667e-09 1.538504e-11 3.655176e-09 3.105924e-12
  56 5.494612e-05 9.815023e-08 3.404071e-09 1.418954e-11 3.387251e-09 2.630598e-12
  57 5.494809e-05 9.815033e-08 3.158872e-09 1.309751e-11 3.143538e-09 2.236591e-12
  58 5.494970e-05 9.815039e-08 2.935455e-09 1.210044e-11 2.921447e-09 1.908317e-12
  59 5.495101e-05 9.815044e-08 2.731532e-09 1.118338e-11 2.718715e-09 1.633549e-12
  60 5.495207e-05 9.815046e-08 2.545163e-09 1.035906e-11 2.533401e-09 1.402568e-12


==> history_m20_4_9_1.txt <==
   0 3.185432e-04 1.104232e-07 5.218785e-06 1.630447e-17 5.218785e-06 2.533719e-16
   1 3.131495e-04 1.109596e-07 1.101994e-05 2.281044e-08 5.222734e-06 5.774401e-06
   2 3.078331e-04 1.114931e-07 1.138911e-05 2.427779e-08 5.157293e-06 6.207537e-06
   3 3.025835e-04 1.120048e-07 1.128291e-05 2.408629e-08 5.081073e-06 6.177754e-06
   4 2.974122e-04 1.124923e-07 1.112440e-05 2.371129e-08 5.002106e-06 6.098582e-06
   5 2.923147e-04 1.129553e-07 1.095593e-05 2.330598e-08 4.921521e-06 6.011101e-06
   6 2.872934e-04 1.133939e-07 1.078231e-05 2.287860e-08 4.839479e-06 5.919949e-06
   7 2.823454e-04 1.138080e-07 1.060438e-05 2.243355e-08 4.756080e-06 5.825866e-06
   8 2.774658e-04 1.141978e-07 1.042247e-05 2.196613e-08 4.671387e-06 5.729118e-06
   9 2.726535e-04 1.145636e-07 1.023683e-05 2.146332e-08 4.585424e-06 5.629938e-06
  10 2.679176e-04 1.149055e-07 1.004802e-05 2.097933e-08 4.498294e-06 5.528751e-06
  11 2.632560e-04 1.152239e-07 9.856234e-06 2.047834e-08 4.410226e-06 5.425530e-06
  12 2.586643e-04 1.155190e-07 9.661848e-06 1.999622e-08 4.321237e-06 5.320615e-06
  13 2.541497e-04 1.157913e-07 9.465064e-06 1.950796e-08 4.231433e-06 5.214123e-06
  14 2.497136e-04 1.160412e-07 9.266407e-06 1.901740e-08 4.140989e-06 5.106400e-06
  15 2.453544e-04 1.162690e-07 9.066324e-06 1.853669e-08 4.050051e-06 4.997737e-06
  16 2.410649e-04 1.164754e-07 8.865261e-06 1.802267e-08 3.958811e-06 4.888428e-06
  17 2.368437e-04 1.166607e-07 8.663794e-06 1.755077e-08 3.867295e-06 4.778948e-06
  18 2.326940e-04 1.168255e-07 8.461547e-06 1.709975e-08 3.775640e-06 4.668807e-06
  19 2.286272e-04 1.169704e-07 8.259277e-06 1.663948e-08 3.684081e-06 4.558556e-06
  20 2.246342e-04 1.170959e-07 8.057546e-06 1.620082e-08 3.592813e-06 4.448532e-06
  21 2.207183e-04 1.172027e-07 7.856689e-06 1.576657e-08 3.501916e-06 4.339006e-06
  22 1.873963e-04 1.169821e-07 5.883849e-06 3.848718e-08 2.702976e-06 3.142386e-06
  23 1.599907e-04 1.158472e-07 3.239887e-06 1.641027e-08 2.040836e-06 1.182640e-06
  24 1.376879e-04 1.142237e-07 2.119448e-06 9.548363e-09 1.551204e-06 5.586951e-07
  25 1.196141e-04 1.123970e-07 1.441205e-06 6.057446e-09 1.205951e-06 2.291962e-07
  26 1.050914e-04 1.105502e-07 1.052973e-06 4.250363e-09 9.645865e-07 8.413626e-08
  27 9.349859e-05 1.087931e-07 8.217251e-07 3.168216e-09 7.916004e-07 2.695645e-08
  28 8.432975e-05 1.071849e-07 6.763299e-07 2.328765e-09 6.612556e-07 1.274548e-08
  29 7.709743e-05 1.057521e-07 5.718624e-07 1.786428e-09 5.582651e-07 1.181094e-08
  30 7.142433e-05 1.045000e-07 4.848996e-07 1.407956e-09 4.733372e-07 1.015447e-08
  31 6.700754e-05 1.034220e-07 4.107336e-07 1.081168e-09 4.018380e-07 7.814416e-09
  32 6.357666e-05 1.025047e-07 3.477411e-07 8.417013e-10 3.412660e-07 5.633465e-09
  33 6.091568e-05 1.017315e-07 2.942717e-07 6.807654e-10 2.896641e-07 3.926916e-09
  34 5.886007e-05 1.010846e-07 2.488631e-07 5.403146e-10 2.456165e-07 2.706237e-09
  35 5.727267e-05 1.005467e-07 2.107762e-07 4.346367e-10 2.084652e-07 1.876335e-09
  36 5.604704e-05 1.001014e-07 1.787458e-07 3.784811e-10 1.770380e-07 1.329300e-09
  37 5.510150e-05 9.973439e-08 1.519200e-07 3.072874e-10 1.506418e-07 9.708293e-10
  38 5.436550e-05 9.943294e-08 1.295721e-07 2.791192e-10 1.285609e-07 7.321664e-10
  39 5.379399e-05 9.918615e-08 1.108839e-07 2.621937e-10 1.100552e-07 5.665497e-10
  40 5.335384e-05 9.898470e-08 9.526337e-08 2.323317e-10 9.458400e-08 4.470346e-10
  41 5.301621e-05 9.882077e-08 8.220824e-08 1.930058e-10 8.165846e-08 3.567820e-10
  42 5.275903e-05 9.868771e-08 7.138747e-08 1.547301e-10 7.094519e-08 2.875483e-10
  43 5.256429e-05 9.857995e-08 6.243109e-08 1.273763e-10 6.207011e-08 2.336103e-10
  44 5.241819e-05 9.849285e-08 5.499968e-08 1.018800e-10 5.470660e-08 1.912036e-10
  45 5.230990e-05 9.842258e-08 4.881464e-08 8.596522e-11 4.857110e-08 1.575697e-10
  46 5.223085e-05 9.836602e-08 4.363661e-08 7.566988e-11 4.343023e-08 1.307075e-10
  47 5.217459e-05 9.832057e-08 3.926680e-08 6.280595e-11 3.909492e-08 1.090671e-10
  48 5.213587e-05 9.828413e-08 3.556190e-08 5.582690e-11 3.541453e-08 9.154076e-11
  49 5.211066e-05 9.825500e-08 3.239315e-08 5.072114e-11 3.226521e-08 7.721798e-11
  50 5.209579e-05 9.823177e-08 2.966082e-08 4.492383e-11 2.955045e-08 6.544597e-11
  51 5.208873e-05 9.821332e-08 2.728968e-08 4.210257e-11 2.719187e-08 5.570951e-11
  52 5.208752e-05 9.819870e-08 2.521410e-08 4.059859e-11 2.512591e-08 4.759696e-11
  53 5.209063e-05 9.818718e-08 2.338233e-08 3.798843e-11 2.330353e-08 4.080761e-11
  54 5.209684e-05 9.817813e-08 2.175662e-08 3.607313e-11 2.168544e-08 3.510415e-11
  55 5.210521e-05 9.817107e-08 2.030401e-08 3.451454e-11 2.023920e-08 3.029310e-11
  56 5.211493e-05 9.816560e-08 1.899828e-08 3.381003e-11 1.893825e-08 2.621979e-11
  57 5.212551e-05 9.816139e-08 1.781682e-08 3.241999e-11 1.776164e-08 2.275943e-11
  58 5.213652e-05 9.815819e-08 1.674391e-08 3.110536e-11 1.669299e-08 1.981603e-11
  59 5.214768e-05 9.815578e-08 1.576513e-08 2.990083e-11 1.571792e-08 1.730573e-11
  60 5.215873e-05 9.815399e-08 1.486825e-08 2.874540e-11 1.482434e-08 1.515890e-11


==> history_m20_4_9_5.txt <==
   0 3.185432e-04 1.104232e-07 5.218785e-06 1.630447e-17 5.218785e-06 2.533719e-16
   1 3.131495e-04 1.109596e-07 1.101994e-05 2.281044e-08 5.222734e-06 5.774401e-06
   2 3.078331e-04 1.114931e-07 1.138911e-05 2.427779e-08 5.157293e-06 6.207537e-06
   3 3.025835e-04 1.120048e-07 1.128291e-05 2.408629e-08 5.081073e-06 6.177754e-06
   4 2.974122e-04 1.124923e-07 1.112440e-05 2.371129e-08 5.002106e-06 6.098582e-06
   5 2.923147e-04 1.129553e-07 1.095593e-05 2.330598e-08 4.921521e-06 6.011101e-06
   6 2.872934e-04 1.133939e-07 1.078231e-05 2.287860e-08 4.839479e-06 5.919949e-06
   7 2.823454e-04 1.138080e-07 1.060438e-05 2.243355e-08 4.756080e-06 5.825866e-06
   8 2.774658e-04 1.141978e-07 1.042247e-05 2.196613e-08 4.671387e-06 5.729118e-06
   9 2.726535e-04 1.145636e-07 1.023683e-05 2.146332e-08 4.585424e-06 5.629938e-06
  10 2.679176e-04 1.149055e-07 1.004802e-05 2.097933e-08 4.498294e-06 5.528751e-06
  11 2.632560e-04 1.152239e-07 9.856234e-06 2.047834e-08 4.410226e-06 5.425530e-06
  12 2.586643e-04 1.155190e-07 9.661848e-06 1.999622e-08 4.321237e-06 5.320615e-06
  13 2.541497e-04 1.157913e-07 9.465064e-06 1.950796e-08 4.231433e-06 5.214123e-06
  14 2.497136e-04 1.160412e-07 9.266407e-06 1.901740e-08 4.140989e-06 5.106400e-06
  15 2.453544e-04 1.162690e-07 9.066324e-06 1.853669e-08 4.050051e-06 4.997737e-06
  16 2.410649e-04 1.164754e-07 8.865261e-06 1.802267e-08 3.958811e-06 4.888428e-06
  17 2.368437e-04 1.166607e-07 8.663794e-06 1.755077e-08 3.867295e-06 4.778948e-06
  18 2.326940e-04 1.168255e-07 8.461547e-06 1.709975e-08 3.775640e-06 4.668807e-06
  19 2.286272e-04 1.169704e-07 8.259277e-06 1.663948e-08 3.684081e-06 4.558556e-06
  20 2.246342e-04 1.170959e-07 8.057546e-06 1.620082e-08 3.592813e-06 4.448532e-06
  21 2.207183e-04 1.172027e-07 7.856689e-06 1.576657e-08 3.501916e-06 4.339006e-06
  22 2.124735e-04 1.172936e-07 3.431051e-06 2.757075e-09 3.218349e-06 2.099440e-07
  23 2.045372e-04 1.173163e-07 3.176494e-06 1.637023e-09 3.040922e-06 1.339348e-07
  24 1.969516e-04 1.172773e-07 2.989890e-06 1.432117e-09 2.869929e-06 1.185291e-07
  25 1.896879e-04 1.171826e-07 2.809541e-06 1.284949e-09 2.705048e-06 1.032085e-07
  26 1.827293e-04 1.170374e-07 2.637292e-06 1.176299e-09 2.546832e-06 8.928395e-08
  27 1.760762e-04 1.168473e-07 2.473568e-06 1.027474e-09 2.395798e-06 7.674231e-08
  28 1.697381e-04 1.166172e-07 2.318877e-06 9.118244e-10 2.252419e-06 6.554661e-08
  29 1.636762e-04 1.163519e-07 2.173744e-06 8.708209e-10 2.117216e-06 5.565809e-08
  30 1.579003e-04 1.160559e-07 2.037727e-06 7.774884e-10 1.989969e-06 4.698109e-08
  31 1.523995e-04 1.157335e-07 1.911165e-06 7.149706e-10 1.871008e-06 3.944216e-08
  32 1.471526e-04 1.153884e-07 1.793687e-06 6.867677e-10 1.760079e-06 3.292124e-08
  33 1.421416e-04 1.150244e-07 1.684877e-06 6.341830e-10 1.656917e-06 2.732562e-08
  34 1.373701e-04 1.146446e-07 1.584288e-06 5.817888e-10 1.561157e-06 2.254918e-08
  35 1.328324e-04 1.142523e-07 1.491622e-06 5.511908e-10 1.472572e-06 1.849903e-08
  36 1.285115e-04 1.138500e-07 1.406431e-06 4.997737e-10 1.390847e-06 1.508412e-08
  37 1.243899e-04 1.134403e-07 1.328196e-06 4.985143e-10 1.315477e-06 1.221974e-08
  38 1.204847e-04 1.130255e-07 1.256124e-06 4.509409e-10 1.245846e-06 9.826901e-09
  39 1.167718e-04 1.126075e-07 1.190244e-06 4.473561e-10 1.181951e-06 7.846312e-09
  40 1.132411e-04 1.121883e-07 1.129694e-06 4.320221e-10 1.123049e-06 6.213089e-09
  41 1.098883e-04 1.117693e-07 1.074023e-06 4.249463e-10 1.068722e-06 4.875398e-09
  42 1.067081e-04 1.113520e-07 1.022737e-06 3.880457e-10 1.018561e-06 3.788318e-09
  43 1.036865e-04 1.109377e-07 9.755199e-07 3.810037e-10 9.722246e-07 2.914259e-09
  44 1.008104e-04 1.105274e-07 9.318209e-07 3.821403e-10 9.292190e-07 2.219753e-09
  45 9.808445e-05 1.101223e-07 8.911069e-07 3.450627e-10 8.890838e-07 1.677971e-09
  46 9.550636e-05 1.097230e-07 8.533082e-07 3.172030e-10 8.517202e-07 1.270823e-09
  47 9.306364e-05 1.093303e-07 8.182306e-07 2.925126e-10 8.169551e-07 9.829898e-10
  48 9.074610e-05 1.089449e-07 7.854826e-07 2.912705e-10 7.843922e-07 7.990853e-10
  49 8.855021e-05 1.085671e-07 7.546999e-07 2.849929e-10 7.537149e-07 6.999177e-10
  50 8.647162e-05 1.081974e-07 7.256786e-07 2.571548e-10 7.247620e-07 6.594643e-10
  51 8.450531e-05 1.078363e-07 6.983611e-07 2.563420e-10 6.974542e-07 6.504789e-10
  52 8.264233e-05 1.074838e-07 6.725074e-07 2.440120e-10 6.716104e-07 6.529832e-10
  53 8.087575e-05 1.071403e-07 6.479114e-07 2.457202e-10 6.470096e-07 6.560078e-10
  54 7.920057e-05 1.068059e-07 6.243605e-07 2.165272e-10 6.234893e-07 6.547234e-10
  55 7.761582e-05 1.064806e-07 6.018382e-07 2.180239e-10 6.009726e-07 6.475300e-10
  56 7.611969e-05 1.061646e-07 5.802959e-07 2.044626e-10 5.794570e-07 6.343765e-10
  57 7.470155e-05 1.058579e-07 5.597550e-07 1.914616e-10 5.589476e-07 6.159153e-10
  58 7.335821e-05 1.055604e-07 5.399703e-07 2.006960e-10 5.391762e-07 5.934493e-10
  59 7.208769e-05 1.052722e-07 5.208821e-07 1.919475e-10 5.201222e-07 5.679548e-10
  60 7.088918e-05 1.049930e-07 5.025046e-07 1.758654e-10 5.017884e-07 5.402942e-10


==> history_m20_5.txt <==
   0 3.165600e-04 1.102449e-07 2.583195e-05 3.015731e-17 2.583195e-05 2.399091e-16
   1 3.113037e-04 1.107874e-07 5.314867e-05 1.268263e-07 2.585230e-05 2.716955e-05
   2 3.061799e-04 1.113271e-07 5.499411e-05 1.354186e-07 2.553017e-05 2.932852e-05
   3 3.010941e-04 1.118449e-07 5.452183e-05 1.340873e-07 2.515683e-05 2.923091e-05
   4 2.960581e-04 1.123387e-07 5.379259e-05 1.319075e-07 2.476813e-05 2.889254e-05
   5 2.911053e-04 1.128083e-07 5.300851e-05 1.301246e-07 2.436935e-05 2.850904e-05
   6 2.862145e-04 1.132535e-07 5.219265e-05 1.280696e-07 2.396399e-05 2.810060e-05
   7 2.813928e-04 1.136745e-07 5.135315e-05 1.261597e-07 2.355117e-05 2.767582e-05
   8 2.766222e-04 1.140714e-07 5.048961e-05 1.240786e-07 2.313152e-05 2.723402e-05
   9 2.719216e-04 1.144443e-07 4.960469e-05 1.219780e-07 2.270432e-05 2.677839e-05
  10 2.672741e-04 1.147935e-07 4.870032e-05 1.202878e-07 2.227126e-05 2.630878e-05
  11 2.627124e-04 1.151193e-07 4.777865e-05 1.181881e-07 2.183343e-05 2.582703e-05
  12 2.581933e-04 1.154219e-07 4.684384e-05 1.163777e-07 2.139187e-05 2.533559e-05
  13 2.536953e-04 1.157019e-07 4.589670e-05 1.152546e-07 2.094571e-05 2.483573e-05
  14 2.492854e-04 1.159596e-07 4.493356e-05 1.133483e-07 2.049479e-05 2.432542e-05
  15 2.449462e-04 1.161954e-07 4.396356e-05 1.114951e-07 2.004244e-05 2.380962e-05
  16 2.407028e-04 1.164099e-07 4.298775e-05 1.093342e-07 1.958883e-05 2.328958e-05
  17 2.365610e-04 1.166034e-07 4.200996e-05 1.071096e-07 1.913572e-05 2.276712e-05
  18 2.325012e-04 1.167767e-07 4.103366e-05 1.051388e-07 1.868431e-05 2.224421e-05
  19 2.284877e-04 1.169301e-07 4.006011e-05 1.035634e-07 1.823470e-05 2.172185e-05
  20 2.245504e-04 1.170644e-07 3.908732e-05 1.016182e-07 1.778583e-05 2.119987e-05
  21 2.207035e-04 1.171801e-07 3.811590e-05 9.963192e-08 1.733869e-05 2.067758e-05
  22 2.124695e-04 1.172903e-07 1.679777e-05 1.565474e-08 1.594103e-05 8.410890e-07
  23 2.045031e-04 1.173324e-07 1.562318e-05 1.432551e-08 1.506848e-05 5.403651e-07
  24 1.969113e-04 1.173128e-07 1.471061e-05 1.194145e-08 1.422170e-05 4.769748e-07
  25 1.896659e-04 1.172372e-07 1.383405e-05 1.024850e-08 1.340838e-05 4.154276e-07
  26 1.827922e-04 1.171111e-07 1.300095e-05 9.274877e-09 1.263187e-05 3.598049e-07
  27 1.762022e-04 1.169396e-07 1.221462e-05 8.779083e-09 1.189585e-05 3.099868e-07
  28 1.698975e-04 1.167277e-07 1.147076e-05 8.043201e-09 1.119721e-05 2.655100e-07
  29 1.638492e-04 1.164801e-07 1.077062e-05 7.893104e-09 1.053665e-05 2.260763e-07
  30 1.580891e-04 1.162013e-07 1.011371e-05 7.543225e-09 9.914703e-06 1.914618e-07
  31 1.525637e-04 1.158954e-07 9.502556e-06 7.242390e-09 9.333961e-06 1.613533e-07
  32 1.472694e-04 1.155664e-07 8.933666e-06 8.413684e-09 8.790037e-06 1.352153e-07
  33 1.422590e-04 1.152178e-07 8.401374e-06 7.556920e-09 8.281190e-06 1.126266e-07
  34 1.374836e-04 1.148528e-07 7.911686e-06 6.840834e-09 7.811452e-06 9.339396e-08
  35 1.329591e-04 1.144745e-07 7.460649e-06 6.769910e-09 7.376808e-06 7.707058e-08
  36 1.286874e-04 1.140855e-07 7.046875e-06 6.772817e-09 6.976789e-06 6.331344e-08
  37 1.246100e-04 1.136883e-07 6.668152e-06 6.540934e-09 6.609824e-06 5.178803e-08
  38 1.207037e-04 1.132851e-07 6.320122e-06 7.042430e-09 6.270946e-06 4.213340e-08
  39 1.169740e-04 1.128781e-07 5.996346e-06 6.381242e-09 5.955907e-06 3.405734e-08
  40 1.134003e-04 1.124690e-07 5.696900e-06 6.174677e-09 5.663350e-06 2.737563e-08
  41 1.100180e-04 1.120596e-07 5.418551e-06 5.881712e-09 5.390787e-06 2.188174e-08
  42 1.067880e-04 1.116513e-07 5.162333e-06 5.741400e-09 5.139152e-06 1.743876e-08
  43 1.037147e-04 1.112454e-07 4.924395e-06 6.032400e-09 4.904498e-06 1.386436e-08
  44 1.008230e-04 1.108431e-07 4.702761e-06 5.662389e-09 4.686055e-06 1.104382e-08
  45 9.808151e-05 1.104453e-07 4.498390e-06 5.222142e-09 4.484278e-06 8.890308e-09
  46 9.547315e-05 1.100529e-07 4.307978e-06 4.485911e-09 4.296209e-06 7.282967e-09
  47 9.299372e-05 1.096665e-07 4.129633e-06 4.442704e-09 4.119062e-06 6.128117e-09
  48 9.063920e-05 1.092870e-07 3.961457e-06 4.187619e-09 3.951933e-06 5.335600e-09
  49 8.841821e-05 1.089149e-07 3.802658e-06 3.687131e-09 3.794157e-06 4.813066e-09
  50 8.632640e-05 1.085505e-07 3.654347e-06 3.456448e-09 3.646413e-06 4.477441e-09
  51 8.435254e-05 1.081942e-07 3.515516e-06 3.414244e-09 3.507847e-06 4.254765e-09
  52 8.249269e-05 1.078462e-07 3.384916e-06 3.377274e-09 3.377449e-06 4.090687e-09
  53 8.073346e-05 1.075067e-07 3.261308e-06 2.996338e-09 3.254360e-06 3.952301e-09
  54 7.907157e-05 1.071758e-07 3.143849e-06 2.914381e-09 3.137114e-06 3.819956e-09
  55 7.750159e-05 1.068537e-07 3.032189e-06 2.920317e-09 3.025584e-06 3.684579e-09
  56 7.601940e-05 1.065403e-07 2.925911e-06 3.013426e-09 2.919354e-06 3.542760e-09
  57 7.461431e-05 1.062358e-07 2.824104e-06 2.986850e-09 2.817723e-06 3.394460e-09
  58 7.328109e-05 1.059400e-07 2.725790e-06 3.127678e-09 2.719422e-06 3.239984e-09
  59 7.202117e-05 1.056531e-07 2.630583e-06 3.082109e-09 2.624420e-06 3.081122e-09
  60 7.083290e-05 1.053748e-07 2.539366e-06 3.082020e-09 2.533364e-06 2.920474e-09

